Syntactic Structure Processing in the Brain while Listening

Syntactic parsing is the task of assigning a syntactic structure to a sentence. There are two popular syntactic parsing methods: constituency and dependency parsing. Recent works have used syntactic embeddings based on constituency trees, incremental top-down parsing, and other word syntactic features for brain activity prediction given the text stimuli to study how the syntax structure is represented in the brain's language network. However, the effectiveness of dependency parse trees or the relative predictive power of the various syntax parsers across brain areas, especially for the listening task, is yet unexplored. In this study, we investigate the predictive power of the brain encoding models in three settings: (i) individual performance of the constituency and dependency syntactic parsing based embedding methods, (ii) efficacy of these syntactic parsing based embedding methods when controlling for basic syntactic signals, (iii) relative effectiveness of each of the syntactic embedding methods when controlling for the other. Further, we explore the relative importance of syntactic information (from these syntactic embedding methods) versus semantic information using BERT embeddings. We find that constituency parsers help explain activations in the temporal lobe and middle-frontal gyrus, while dependency parsers better encode syntactic structure in the angular gyrus and posterior cingulate cortex. Although semantic signals from BERT are more effective compared to any of the syntactic features or embedding methods, syntactic embedding methods explain additional variance for a few brain regions.

==> emnlp_reviews.txt <==
Review #1

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper investigates which part of our brain process syntactic structure while listening to stories. The main strength is that using NLP tools to investigate neuroscience questions is interesting and may find novel conclusions that tranditional experimental design-based methods cannot find. The main weakness is that the syntactic information in the three neural networks is not sufficiently tested.

Reasons to accept
Interesting ideas of using the NLP tool to investigate brain syntactic encoding problems which may inspire more similar work and promote the development of interdisciplinary research.

Reasons to reject
This paper uses three different models to encode the syntactic structure of sentences. However, there are no experiments on what kind of syntactic information is encoded in different models. How do the syntactic models only encode syntactic information and remove the semantic information? This paper states that 'SynGCN considers 222 the context defined by its neighbors in the graph to predict embedding for word w_i .... SynGCN utilizes syntactic context to learn more meaningful word representations.', then why the resulting syntactic embedding didn't include semantic information? It is also not clear whether the accuracy of a parser like the Stanford CoreNLP parser affects the results. P.S., this paper states that 'it is reasonable to infer that any additional variance predicted by the three parsing methods compared to the semantic feature spaces (BERT) is mainly due to their syntactic information.' BERT model encodes both surfaces, syntactic and semantic information, it is not direct to indicate the variance is from syntactic information.

Missing References
Wang S, Zhang J, Lin N, et al. Probing brain activation patterns by dissociating semantics and syntax in sentences[C]//Proceedings of the AAAI Conference on Artificial Intelligence. 2020, 34(05): 9201-9208.

Reproducibility:

4

Ethical Concerns:

No

Overall Recommendation - Long Paper:

3

Review #2

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper examines a large set of syntactic and semantic features and explores how well they predict activation within individual voxels in an fMRI. Tests are done on a dataset where subjects listened to read speech. They generate a very large set of numbers, but it is very hard to understand what they mean and even harder to tell if they support the paper's claims about connections to semantic and syntactic information.

In particular ...

(1) The distinction between syntactic and semantic information is critical to their claims, but it is not clear what test they use to decide how much of each sort of information a feature (e.g. BERT embeddings) is encoding. For example, p. 6 first column "We first empirically show that syntactic embeddings do not encode a significant amount of semantic information." But then it's not clear how exactly they are testing this claim.

(2) The start of section 1 makes a number of claims that aren't well explained and don't seem to be closely tied to the experiments in this paper. In particular, this paper presents experiments involving only listening to read speech, nothing involving conversational speech, reading, sign language which might bear on whether semantic representations were amodal.

(3) A large set of features is used, and then compared against activation in a large number of brain areas. Figures 3 and 4 are essentially uninterpretable because there is too much detailed information, with no summary statistics justifying the high-level claims in the paper (e.g. left vs. right hemisphere, syntax vs. semantics). The fine detail could be moved to an appendix.

(4) There's no indication of generally how well these features, jointly or separately, are able to predict activation of individual voxels in the brain scans.

(5) See presentation issues below.

Reasons to accept
Relating brain activation to linguistic features is an interesting and difficult problem. It's possible that a dedicated reader could extract more information out of the individual numbers than I could do in a reasonable amount of time.

Reasons to reject
I think most listeners will have major problems extracting a useful take-home message from this paper. Publishing this version would make it hard to publish a revised version that's more accessible.

Questions for the Author(s)
section 1, Word stimuli representations, towards the end of the paragraph: why do feel it is important to explain that syntactic parses might be useful in some selected NLP applications? There are algorithms that don't use them, but they have a long history of being useful. I'm not sure what point you're trying to make.

2.1 (4) PU: Why do you glue a punctuation symbol onto a word? Preceding word or following word?

  CM  "a large text corpus".    Which text corpus?
 
  PD  which tagset?  how many distinct POS tags?   (The exact number doesn't matter but the approximate type might.)
Do the fMRI voxels represent absolute locations in the scans, or has the scan geometry been normalized for major differences such as overall brain size?

What gender and age range are the subjects in the PieMan dataset?

Missing References
Didn't notice any missing.

Typos, Grammar, Style, and Presentation Improvements
The abstract is at least twice too long.

The dataset and overall experimental design should be presented much earlier.

TR is never defined. GCN is defined only in the abstract. "Narrative stories" dataset is defined after its first use.

Section 2: Start by explaining that these features are features of an individual word. Explain how you relate the timing of words to the brain activations.

Ridge regression isn't explained or given a citation.

3.1 You say you're only using the PieMan section of the dataset. Why are you giving statistics (e.g. number of words) mostly for the overall Narratives dataset rather than the part you actually use?

Figure 5 is hard to interpret because the colors are mysterious and it's hard to match the maps to key areas of the brain (e.g. as shown in figure 2).

There's a large number of short acronyms for features and brain areas. If you can't make them easier to remember, then impose some structure on the displays of data. E.g. have a separate figure or bar graph line for the group of features you consider "syntactic." Perhaps group or distinctively color sets of brain areas that are hypothesized to work together on parts of this task?

Figures 3 and 4 depend too heavily on fine color distinctions. This is partly because they are trying to present too much information at once. But, also, remember that some readers are color-blind.

Reproducibility:

3

Ethical Concerns:

No

Overall Recommendation - Long Paper:

2

Review #3

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
OVERALL:

This study is essentially a conceptual replication attempt of Reddy & Wehbe 21's fMRI encoding study of syntactic representation in the brain, using (i) listening instead of reading and (ii) some extra syntactic feature spaces beyond Reddy & Wehbe 21's constituency graph embeddings.

This study clearly involved a lot of work and there are some potentially valuable results in it. But it's not ready for publication yet: the presentation is confusing (and in places inaccurate), the motivation is unclear, the methods aren't described in enough detail to allow replication, and some of the interpretation of results is questionable.

STRENGTHS:

Extensive analyses
Careful adherence to a previously validated research paradigm (Reddy & Wehbe 21)
WEAKNESSES:

This paper is a struggle to read. I won't go line by line but I'll give a high-level comments with examples.
First, the logical flow is hard to follow, especially in the beginning. The subsections of the Introduction read like a loose bag of themes without a clear argument. Why are these topics being reviewed? The internal structure of these subsections is also sometimes unclear. For example, the section "Word stimuli representations" reads more to me like a sequence of isolated statements than a paragraph. What point do these statements collectively make?

Second, a number of claims are misleading or false. Some examples: A) the authors divide parsing algorithms into "constituency", "dependency", and "incremental top-down", a taxonomy that makes little sense because it confounds the kind of structure produced (constituency vs dependency) and the algorithm used to produce it (incremental top down vs a wide range of other possible parsing paradigms). The "incremental top-down" parser used here is the Roark et al parser, which is a constituency parser. So this is a confusing framing. B) The authors cite Binder et al 16 and Fedorenko & Thompson-Schill 14 to support the claim that "sentence semantics alone cannot explain the variance in brain activity, and syntactic information can be used to explain variance", which to my knowledge neither of those papers argue. C) The paper repeatedly implies that auditory presentation has never been used to study syntax in the brain, which is (to put it mildly) wrong. Some of many possible counterexamples include Brennan et al 16, Bhattasali et al 2020 (LREC), Stanojevic et al 2021 (CMCL), Shain et al 2021 (Neuropsychologica). And lots of work has supported cross-modal stability in language processing (e.g., Fedorenko et l0, Scott et al 17). Neuroscience of language hasn't neglected listening nearly as much as this paper implies.

There's never a clear statement of this study's motivation and research goals. The intro dives right into a disjointed review of prior work (see concern 1), without a clear problem setup. Having read the paper, the main goal seems to be conceptual replication of another study, i.e. to take Reddy & Wehbe 21's methodological innovations and apply them to listening with a richer set of syntactic tools. This is not a problem, replications are great! But if this is indeed the goal, the framing needs to clearly motivate this particular replication attempt: why are you concerned about listening vs reading? What existing hypotheses predict specific similarities or differences in outcomes? What do your additional syntactic feature spaces critically contribute to Reddy & Wehbe 21's methods (dependency graph CNN and INC, which is some sort of embedding of Roark-style parses, see concern 3)? How do your results inform the conclusions from Reddy & Wehbe 21 in particular, as well as related work?
Some of the methods for extracting feature representations in S2.1 aren't described in enough detail. I can recover the CC/CI methods from Reddy & Wehbe 21 because they were described adequately there. But for the other two spaces (SynGCN and INC, the core contributions of this study), I don't know what's going on. SynGCN processes precomputed dependency trees with a GCN. Aside from that, there are no details. What architecture, hyperparameters, and, most importantly, training objective were used? INC is even less clear. Here, we just know that "incremental constituency tree-based graph embeddings" were somehow computed from Roark parser states. Without knowing more about how these embedding spaces were computed or what they optimize, it's difficult to know how to interpret differences between them in their alignment to brain activity.
Some of the analyses and interpretation seem questionable. First, why is the main dependent variable the % of signif voxels in an fROI? I know this is inherited from Reddy & Wehbe 21, but since it's used here it's a critical choice point. Using % voxels focuses on the spatial extent of an effect, rather than its size (the actual R2 value) and entails that "better" (line 427) representation spaces will show up in larger chunks of tissue. Why does spatial extent matter? If there's a strong effect in a small piece of tissue, is this somehow weaker evidence than a small (but signif) effect in a large piece of tissue? These analyses implicitly make this assumption and I think it could use some additional motivation. In addition, comparisons between the three candidate syntactic spaces are problematic. First, comparison statements about CC vs CI vs SynGCN vs INC are made based on Fig 3 results, which never directly statistically compare them. Second, the direct statistical comparisons in Fig 4 omit all the controls without motivation, making interpretation difficult. This in combination with lack of clarity on what kinds of information these three spaces contain (concern 3) makes it hard to know what to make of these results. Third, statements are made about results that are never presented. For example, line 459 says that SynGCN and INC "have negligible % of ROI voxels after controlling for CC or CI". No quantitative results that I can see are presented to justify this claim. Fourth, the prose summaries do not always seem to align with the results. For example lines 469-472 say in reference to Fig 4: "Surprisingly, the performance of BERT is low when controlling for syntactic embeddings (CC, CI, SynGCN or INC)." But the BERT contribution over these controls appears to be huge, especially in LH. It's not clear to me what this claim was based on.
Reasons to accept
The paper contributes many new results that largely replicate Reddy & Wehbe 21.

Reasons to reject
Problems with clarity, interpretation, and reproducibility (see main review).

Reproducibility:

2

Ethical Concerns:

No

Overall Recommendation - Long Paper:

1.5


